Inside the core of a young massive star cluster: 3D MHD simulations

Young massive star clusters inhabit regions of star formation and play an essential role in the galactic evolution. They are sources of both thermal and non-thermal radiation, and they are effective cosmic ray accelerators. We present the 3D magnetohydrodynamic (MHD) modeling of the plasma flows in a young compact cluster at the evolutionary stage comprising multiple interacting supersonic winds of massive OB and WR stars. The modeling allows studying the partitioning of the mechanical energy injected by the winds between the bulk motions, thermal heating and magnetic fields. Cluster-scale magnetic fields reaching the magnitudes of $\sim$ 300 $\mu$G show the filamentary structures spreading throughout the cluster core. The filaments with the high magnetic fields are produced by the Axford-Cranfill type effect in the downstream of the wind termination shocks, which is amplified by a compression of the fields with the hot plasma thermal pressure in the central part of the cluster core. The hot ($\sim$ a few keV) plasma is heated at the termination shocks of the stellar winds and compressed in the colliding postshock flows. We also discuss a possible role of the thermal conduction effects on the plasma flow, analyse temperature maps in the cluster core and the diffuse thermal X-ray emission spectra. The presence of high cluster-scale magnetic fields supports the possibility of high-energy cosmic ray acceleration in clusters at the given evolutionary stage.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_template.tex  The final manuscript 

bibl.bib            Used bibliography
output.bbl          

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)

For the descriptions of NAME.png files proceed to the figure captures of the corresponding NAME.
